EvoDrive: Pareto Evolution for Safety-Critical Autonomous Driving via Self-Improving LLM Agents

Generating safety-critical scenarios is essential for validating and improving autonomous driving systems, yet it inherently requires maximizing adversariality to expose failures while preserving realism. Existing methods usually manage this trade-off with handcrafted heuristics, confining generation to known priors and overlooking underexplored patterns. While recent open-ended agentic evolution can push this limit, unconstrained general agents lack strict simulator grounding and tend to collapse the multi-objective tension into single-scalar maximization. Here we present EvoDrive, the first automated, LLM-based agentic evolution framework for multi-objective scenario generation. EvoDrive employs a simulator-grounded actor-critic architecture where a memory-driven actor iteratively proposes improvements to the generators and critics filter out implausible candidates, and a self-evolving world evaluator routes promising proposals to optimize simulation budgets. EvoDrive further maintains a Pareto archive of evaluated candidates to preserve diverse attack-realism trade-offs and guide future evolution via simulation feedback. Benchmark results on MetaDrive and CARLA show that EvoDrive not only significantly expands the Pareto frontier across various generators, but also produces valuable scenarios for policy training.

==> README.txt <==
EvoDrive arXiv submission package

Main file: main.tex
Processor: pdfLaTeX
TeX Live version: 2023 (select this in the arXiv processing options)

This package uses the final camera-ready manuscript, including the complete
appendix, author information and acknowledgments. It retains the CoRL final
publication format.

main.bbl contains all 36 cited bibliography entries. references.bib and the
custom CoRL style and bibliography style are included. minted-cache contains
the pre-generated syntax-highlighting files required for the appendix.
No shell-escape, Python or Pygments is needed when compiling this package.
Keep the directory structure and the main.tex/main.bbl filenames unchanged.

Local check with TeX Live 2023:
    pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
    pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
    pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex

The older arxiv.tex duplicate and compilation logs/auxiliary files are omitted.

